Pandora : une plate-forme efficace pour la construction d'applications autonomes

Autonomic computing has been proposed recently as a way to address the difficult management of applications whose complexity is constantly increasing. Autonomous applications will have to be especially flexible and be able to monitor themselves permanently. This work presents a framework, Pandora, which eases the construction of applications that satisfy this double goal. Pandora relies on an original application programming pattern - based on stackable layers and message passing - to obtain minimalist model and architecture that allows to control the overhead imposed by the full reflexivity of the framework. Besides, a prototype of the framework has been implemented in C++. A detailed performance study, together with examples of use, complement this presentation

==> stack_example.txt <==
%dns { 
  @pcap [$filter = "udp and port 53"]
  @ipfragswitch ( @demux [$algo = "ipquad"] < @ipreass > ) 
  @demux [$algo = "ipcnx"] <
    @udpscan [$timeout = 10]
    @dnsscan
    @demux [$algo = "dnsreq"] < @dnsmatch > 
  >
  @printer
}

